Stochastic Policy Gradient Ascent in Reproducing Kernel Hilbert Spaces

Reinforcement learning consists of finding policies that maximize an expected cumulative long-term reward in a Markov decision process with unknown transition probabilities and instantaneous rewards. In this paper, we consider the problem of finding such optimal policies while assuming they are continuous functions belonging to a reproducing kernel Hilbert space (RKHS). To learn the optimal policy we introduce a stochastic policy gradient ascent algorithm with three unique novel features: (i) The stochastic estimates of policy gradients are unbiased. (ii) The variance of stochastic gradients is reduced by drawing on ideas from numerical differentiation. (iii) Policy complexity is controlled using sparse RKHS representations. Novel feature (i) is instrumental in proving convergence to a stationary point of the expected cumulative reward. Novel feature (ii) facilitates reasonable convergence times. Novel feature (iii) is a necessity in practical implementations which we show can be done in a way that does not eliminate convergence guarantees. Numerical examples in standard problems illustrate successful learning of policies with low complexity representations which are close to stationary points of the expected cumulative reward.

==> needspace.txt <==
% needspace.sty
%
% Provides commands to reserve space at the bottom of a page. If there
% is not enough space on the current page (column) a new page (column)
% is started.
%
% author: Peter Wilson (CUA)
%         (now at peter.r.wilson@boeing.com)
% Copyright 1996
% Released under the LaTeX Project Public License
%
%
\NeedsTeXFormat{LaTeX2e}
\ProvidesPackage{needspace}[2003/02/18 v1.3a reserve vertical space]

\newcommand{\needspace}[1]{\begingroup\setlength{\dimen@}{#1}%
  \vskip\z@\@plus\dimen@ \penalty -100\vskip\z@\@plus -\dimen@
  \vskip\dimen@ \penalty 9999\vskip -\dimen@\endgroup}

\newcommand{\Needspace}{\@ifstar{\@sneedsp@}{\@needsp@}}

\newcommand{\@sneedsp@}[1]{\par \penalty-100\begingroup
  \setlength{\dimen@}{#1}%
  \dimen@ii\pagegoal \advance\dimen@ii-\pagetotal
  \ifdim \dimen@>\dimen@ii
    \break
  \fi\endgroup}

\newcommand{\@needsp@}[1]{\par \penalty-100\begingroup
  \setlength{\dimen@}{#1}%
  \dimen@ii\pagegoal \advance\dimen@ii-\pagetotal
  \ifdim \dimen@>\dimen@ii
    \ifdim \dimen@ii>\z@
      \vfil
    \fi
    \break
  \fi\endgroup}

\endinput

%     Example uses:
%
% ... previous text.\par
% \needspace{5\baselineskip} % need next 5 lines on a single page/column
% The next five lines ...
%
% \Needspace*{4\baselineskip} % need 4 lines kept on same page
%    The major principles are:
% \begin{itemize}
% \item ...
% 
%
%     The \needspace macro reserves an APPROXIMATE amount of space (depending
% on what penalties are in effect) but is efficient and normally adequate.
% A short page will be ragged bottom even if \flushbottom is in
% effect.
%
%     \Needspace is less efficient but reserves the requested space. It
% should only be used between paragraphs. Short pages produced by 
% \Needspace{<length>} will be ragged bottom but short pages produced by 
% \Needspace*{<length>} will be flush bottom if \flushbottom is in effect.
%
% Changes v1.3a (2003/02/18)
% o At the suggestion of Donald Arseneau (private emails) changed guts of
%   \needspace from 
%   ... \vskip\z@\@plus\dimen@\pagebreak[3]\vskip\z@\@plus-\dimen@\endgroup}
%
% Changes v1.3 (2003/02/07)
% o Added \Needspace (an extended version of postings by Donald Arseneau 
%   to comp.text.tex e.g., in November 1993, August 1995, September 1997, ...)
%
% Changes v1.2 (2002/09/11)
% o At the suggestion of Robin Fairbairns, added use of \dimen@ to capture 
%   the argument so that calc package commands can be used in the argument.
%
% 
%


==> s.txt <==
%%
%% This is file `bbm.sty',
%% generated with the docstrip utility.
%%
%% The original source files were:
%%
%% bbm.dtx  (with options: `package')
%% 
%% Copyright (C) 1994,1997 by Torsten Hilbrich
%% 
%% This file is part of the BBM package, a support for using the bbm* fonts.
\def\fileversion{1.2}
\def\filedate{1999/03/15}
%% \CharacterTable
%%  {Upper-case    \A\B\C\D\E\F\G\H\I\J\K\L\M\N\O\P\Q\R\S\T\U\V\W\X\Y\Z
%%   Lower-case    \a\b\c\d\e\f\g\h\i\j\k\l\m\n\o\p\q\r\s\t\u\v\w\x\y\z
%%   Digits        \0\1\2\3\4\5\6\7\8\9
%%   Exclamation   \!     Double quote  \"     Hash (number) \#
%%   Dollar        \$     Percent       \%     Ampersand     \&
%%   Acute accent  \'     Left paren    \(     Right paren   \)
%%   Asterisk      \*     Plus          \+     Comma         \,
%%   Minus         \-     Point         \.     Solidus       \/
%%   Colon         \:     Semicolon     \;     Less than     \<
%%   Equals        \=     Greater than  \>     Question mark \?
%%   Commercial at \@     Left bracket  \[     Backslash     \\
%%   Right bracket \]     Circumflex    \^     Underscore    \_
%%   Grave accent  \`     Left brace    \{     Vertical bar  \|
%%   Right brace   \}     Tilde         \~}
\NeedsTeXFormat{LaTeX2e}
\ProvidesPackage{bbm}[\filedate\space V\space\fileversion
                      \space provides fonts for set symbols - TH]
\DeclareMathAlphabet{\mathbbm}{U}{bbm}{m}{n}
\SetMathAlphabet\mathbbm{bold}{U}{bbm}{bx}{n}
\DeclareMathAlphabet{\mathbbmss}{U}{bbmss}{m}{n}
\SetMathAlphabet\mathbbmss{bold}{U}{bbmss}{bx}{n}
\DeclareMathAlphabet{\mathbbmtt}{U}{bbmtt}{m}{n}

\endinput
%%
%% End of file `bbm.sty'.

